An asymptotic preserving semi-implicit multiderivative solver

In this work we construct a multiderivative implicit-explicit (IMEX) scheme for a class of stiff ordinary differential equations. Our solver is high-order accurate and has an asymptotic preserving (AP) property. The proposed method is based upon a two-derivative backward Taylor series base solver, which we show has an AP property. Higher order accuracies are found by iterating the result over a high-order multiderivative interpolant of the right hand side function, which we again prove has an AP property. Theoretical results showcasing the asymptotic consistency as well as the high-order accuracy of the solver are presented. In addition, an extension of the solver to an arbitrarily split right hand side function is also offered. Numerical results for a collection of standard test cases from the literature are presented that support the theoretical findings of the paper.

==> convergence_table.dat <==
   0.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   1.0000000000000000e-02   5.0000000000000001e-03   1.0000000000000000e-03   5.0000000000000001e-04   1.0000000000000000e-04   5.0000000000000002e-05   1.0000000000000001e-05   5.0000000000000004e-06   9.9999999999999995e-07   4.9999999999999998e-07
   1.2500000000000000e-01   2.9408850278864630e-04   2.9869324662366203e-04   1.0461793215717960e-04   7.6125750899477872e-05   6.2073911387294924e-05   6.1148741487305060e-05   6.0572508478871017e-05   6.0511191349301425e-05   6.0463892422498496e-05   6.0458090195934803e-05   6.0453466277226762e-05   6.0452891491011393e-05
   6.2500000000000000e-02   4.4721043229640287e-05   6.4190398163278830e-05   2.3317796720070889e-05   1.1053192730073384e-05   4.5727979772708297e-06   4.2242279273783505e-06   4.0434994487373905e-06   4.0274089756364722e-06   4.0156129034082987e-06   4.0142060928713065e-06   4.0130916766110915e-06   4.0129531880093576e-06
   3.1250000000000000e-02   4.8584204950304731e-06   1.0148007797608610e-05   6.8824054595698702e-06   3.0961454184508300e-06   4.6248745197910568e-07   3.2070445412718837e-07   2.6244037130960042e-07   2.5884780565067631e-07   2.5659022379386004e-07   2.5634703955352957e-07   2.5615879350635439e-07   2.5613560044515921e-07
   1.5625000000000000e-02   4.0257149556185279e-07   1.1298681274994783e-06   1.7329573754910570e-06   9.6487489567582658e-07   1.0471322479597236e-07   4.1979971704522351e-08   1.7735251958957019e-08   1.6702230286772136e-08   1.6210091070598059e-08   1.6169776652300390e-08   1.6140994720715791e-08   1.6137825321294389e-08
   7.8125000000000000e-03   2.8549435106141744e-08   9.5528369207967588e-08   3.1682740754922858e-07   2.4517448034647392e-07   3.6996524103426148e-08   1.2376677848494779e-08   1.5990192907103329e-09   1.1806668885182701e-09   1.0257133412059360e-09   1.0175214162147007e-09   1.0127887627869401e-09   1.0125556930443405e-09
   3.9062500000000000e-03   1.8848201352566919e-09   6.8856799990645705e-09   3.9874486486194165e-08   4.4957661023935357e-08   1.2597992853615993e-08   4.6541568375787592e-09   3.3238146062843582e-10   1.3462058618568464e-10   6.7123304407160067e-11   6.4639879177620865e-11   6.3616967896937719e-11   6.3789925698882698e-11
   1.9531250000000000e-03   1.2071950189896879e-10   4.5955021139132419e-10   3.6644954645861411e-09   5.6610043271687629e-09   3.5068037038356479e-09   1.5965939368179699e-09   1.2592732077650174e-10   3.7760047646630939e-11   5.5085470113280425e-12   4.4482735212224091e-12   4.1330351195964478e-12   4.3545768463449365e-12
   9.7656250000000000e-04   7.6442168951496845e-12   2.9625809902722258e-11   2.7702476625660064e-10   5.2029923340452820e-10   7.2295479482822419e-10   4.4475257009902480e-10   5.1022004649018247e-11   1.5566145114713513e-11   1.0278031268137598e-12   5.2480945800236895e-13   3.9958560029630726e-13   6.3130186515828102e-13
   4.8828125000000000e-04   4.9186354640670562e-13   1.8896322713688734e-12   1.8955867903512488e-11   3.9365067834420948e-11   1.0268568940014626e-10   9.1712857276527966e-11   1.8547614054439647e-11   6.3960038792725111e-12   4.2023441796301938e-13   1.8986670494531102e-13   1.6031681983670078e-13   4.0085650475606519e-13
   2.4414062500000000e-04   1.6305166390169867e-13   1.4100689094245055e-13   1.2557526260472493e-12   2.7056676685791070e-12   1.0331487232818417e-11   1.3032313138978697e-11   5.5809874714799876e-12   2.3489522279935703e-12   2.2665631987288840e-13   1.3425401476873069e-13   1.4888881390228349e-13   3.8565031457605901e-13
   1.2207031250000000e-04   1.5333989824236329e-12   2.3637229320305118e-12   3.7494649494521158e-14   2.0002213813805800e-13   8.2934385222587495e-13   1.3210731449462653e-12   1.2726894807478994e-12   7.0209485838800820e-13   1.4254675655480897e-13   9.1637730438309351e-14   1.6833280434705922e-13   3.8576861779904551e-13
   6.1035156250000000e-05   1.8259898534910839e-13   3.0082490069602071e-13   5.1076910383671323e-13   5.5198185304845600e-13   4.4873890718209237e-14   8.0218357767537689e-14   1.8473270436949584e-13   1.9168314807471478e-13   1.1024620848706322e-13   9.8410108782375118e-14   1.6734048076336983e-13   3.8558076014119047e-13
   3.0517578125000000e-05   1.4571016336180839e-14   1.3804318614747004e-14   6.2053820167791767e-14   2.5964031800125552e-14   5.0628117645132461e-14   8.4889891465359517e-14   2.2831757420999371e-14   3.2258427450817674e-14   4.9770692681608620e-14   9.0489919328070347e-14   1.4631459029935495e-13   4.0128129287632912e-13
   1.5258789062500000e-05   2.4071109963706142e-14   1.4200876552127520e-14   3.0195617149112230e-14   5.3383143595248349e-15   2.4031135770669622e-14   4.4324463724369297e-14   7.5527812234166049e-15   4.9071857688431919e-14   4.1898234248588959e-14   8.1059359082169613e-14   1.6106699952725060e-13   3.7887193170118864e-13
   7.6293945312500000e-06   2.2810152800887450e-14   1.5510177247132812e-14   8.7079994553496480e-15   2.6445689559642858e-14   1.2452327962373347e-14   4.2898305100095640e-14   2.7605958383111312e-14   5.1551183092823969e-14   6.1781093304601412e-14   1.3522370597042893e-13   1.6266188182600895e-13   3.8828802356486034e-13


==> convergence_table_Taylor2.dat <==
   0.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   1.0000000000000000e-02   5.0000000000000001e-03   1.0000000000000000e-03   5.0000000000000001e-04   1.0000000000000000e-04   5.0000000000000002e-05   1.0000000000000001e-05   5.0000000000000004e-06   9.9999999999999995e-07   4.9999999999999998e-07
   1.2500000000000000e-01   3.1064928511863915e-03   3.6327674479374205e-03   4.5169340651917446e-03   4.7253779622501409e-03   4.9269727408649917e-03   4.9548403398816561e-03   4.9776106969130667e-03   4.9804874219175109e-03   4.9827937273740500e-03   4.9830823233522909e-03   4.9833132540946052e-03   4.9833421291698371e-03
   6.2500000000000000e-02   8.9901441346719587e-04   1.0575423511678015e-03   1.2780629405647395e-03   1.3348044894119346e-03   1.3941990037562673e-03   1.4027932481155496e-03   1.4098874023660013e-03   1.4107882822363635e-03   1.4115112808438875e-03   1.4116017997310153e-03   1.4116742391053270e-03   1.4116832939757437e-03
   3.1250000000000000e-02   2.4509291763017273e-04   2.9257634242949319e-04   3.4318045878214867e-04   3.5578309934549085e-04   3.7069281441737690e-04   3.7302804386362120e-04   3.7499226483853781e-04   3.7524410073563072e-04   3.7544660516529047e-04   3.7547198315449857e-04   3.7549229566006327e-04   3.7549483541171640e-04
   1.5625000000000000e-02   6.4288707193470117e-05   7.7952124109137533e-05   8.9983860217066397e-05   9.2315118281683018e-05   9.5563098265219197e-05   9.6144799813887517e-05   9.6651879492129278e-05   9.6718103744104986e-05   9.6771558084320821e-05   9.6778269786138512e-05   9.6783644385296450e-05   9.6784315527388614e-05
   7.8125000000000000e-03   1.6486954243149177e-05   2.0224154227279010e-05   2.3291459152409644e-05   2.3668376765891144e-05   2.4272814464981685e-05   2.4406089176969550e-05   2.4530345157995336e-05   2.4547161289740753e-05   2.4560836984489724e-05   2.4562560627054562e-05   2.4563941947202663e-05   2.4564114541098134e-05
   3.9062500000000000e-03   4.1763054950434310e-06   5.1597047883756065e-06   5.9672980767660767e-06   6.0291779614196538e-06   6.1228129761646434e-06   6.1500962407445781e-06   6.1788243187807513e-06   6.1829828986465652e-06   6.1864153110350188e-06   6.1868511733623647e-06   6.1872010646633440e-06   6.1872447299713594e-06
   1.9531250000000000e-03   1.0510804041091474e-06   1.3037595708668224e-06   1.5153863042849396e-06   1.5277414883073098e-06   1.5397411330673106e-06   1.5444493975023457e-06   1.5505474705168492e-06   1.5515444941927719e-06   1.5523915900371824e-06   1.5525007673853241e-06   1.5525887638957816e-06   1.5525996562747067e-06
   9.7656250000000000e-04   2.6365751416948441e-07   3.2772946717297287e-07   3.8231660543921312e-07   3.8528507040789712e-07   3.8663026201054102e-07   3.8725745986888463e-07   3.8839036785627032e-07   3.8861791745110853e-07   3.8882229637588604e-07   3.8884941422451882e-07   3.8887149027083330e-07   3.8887409308029654e-07
   4.8828125000000000e-04   6.6026058811112328e-08   8.2160038193350909e-08   9.6054798603466205e-08   9.6815953475531271e-08   9.6975657591344360e-08   9.7029142717836839e-08   9.7201161170904368e-08   9.7248829600171152e-08   9.7296282493000324e-08   9.7302942229345323e-08   9.7308512952415047e-08   9.7309049466928706e-08
   2.4414062500000000e-04   1.6520343285697796e-08   2.0568724967239388e-08   2.4076151917177041e-08   2.4271902215585690e-08   2.4298174550117051e-08   2.4297620606012629e-08   2.4316554007059585e-08   2.4325193220632865e-08   2.4335462333493343e-08   2.4337057644121698e-08   2.4338523367223574e-08   2.4338552267117858e-08
   1.2207031250000000e-04   4.1304486646841767e-09   5.1435858638799359e-09   6.0269787692507211e-09   6.0769104422191661e-09   6.0828372581548056e-09   6.0812915890773930e-09   6.0821203701645935e-09   6.0833491762437908e-09   6.0853215828208313e-09   6.0857145816028082e-09   6.0861296612045062e-09   6.0860084380769029e-09
   6.1035156250000000e-05   1.0330214491392043e-09   1.2866193897766313e-09   1.5073225476686602e-09   1.5198320303402809e-09   1.5218769583949226e-09   1.5214145634455357e-09   1.5211004341693357e-09   1.5212396485680280e-09   1.5215052461526744e-09   1.5215479577000272e-09   1.5217829747645966e-09   1.5216364148621836e-09
   3.0517578125000000e-05   2.5830348971331477e-10   3.2176122524120185e-10   3.7704699593825294e-10   3.8019834821233203e-10   3.8057258880900278e-10   3.8042770591609003e-10   3.8038531177861173e-10   3.8034439010209804e-10   3.8044436276071495e-10   3.8040076932943344e-10   3.8055183998948061e-10   3.8036476494162509e-10


==> convergence_table_asymptotic.dat <==
   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2500000000000000e-01   6.0452298622693878e-05   1.1536689333676571e-03
   6.2500000000000000e-02   4.0128059445320700e-06   2.7721532283916239e-04
   3.1250000000000000e-02   2.5610773970168340e-07   4.6701071704033870e-05
   1.5625000000000000e-02   1.6131664818587914e-08   7.0910426300805107e-06
   7.8125000000000000e-03   1.0105558331443053e-09   1.3699649997902894e-06
   3.9062500000000000e-03   6.2889795332033949e-11   5.8489074157817196e-07
   1.9531250000000000e-03   3.8847876691308417e-12   4.6636368478780070e-07
   9.7656250000000000e-04   3.5516989705750185e-13   4.6267942052469570e-07
   4.8828125000000000e-04   2.2506686225034085e-13   4.4134565158081152e-07
   2.4414062500000000e-04   2.7329059682945360e-13   4.3728863240856579e-07
   1.2207031250000000e-04   2.8509851814415469e-13   4.4431462097538942e-07
   6.1035156250000000e-05   3.0000546830047612e-13   3.9525287655020682e-07
   3.0517578125000000e-05   2.5150361403842993e-13   3.5983909826573905e-07


==> convergence_table_asymptotic_Taylor2.dat <==
   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2500000000000000e-01   4.9833709548192774e-03   5.7730019728865024e-02
   6.2500000000000000e-02   1.4116923316826204e-03   1.8112121778331762e-02
   3.1250000000000000e-02   3.7549736806995925e-04   5.0782480637492338e-03
   1.5625000000000000e-02   9.6784984758546870e-05   1.3438512248957750e-03
   7.8125000000000000e-03   2.4564285919232857e-05   3.4516138462417617e-04
   3.9062500000000000e-03   6.1872879846885959e-06   8.7180404339075272e-05
   1.9531250000000000e-03   1.5526105735893284e-06   2.1585979381970658e-05
   9.7656250000000000e-04   3.8887699634154489e-07   5.0656383515134190e-06
   4.8828125000000000e-04   9.7310002102154936e-08   8.9774103064713801e-07
   2.4414062500000000e-04   2.4339045396631653e-08   1.0220292055924170e-07
   1.2207031250000000e-04   6.0863935221505597e-09   4.1035758365348787e-07
   6.1035156250000000e-05   1.5220647048322209e-09   5.0029865473735784e-07
   3.0517578125000000e-05   3.8075108025468432e-10   5.2912036890783025e-07


==> convergence_table_asymptotic_kmax100.dat <==
   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2500000000000000e-01   3.7534751233922519e-05   7.6623185517737935e-04
   6.2500000000000000e-02   2.4103829511561581e-06   5.0777126170929714e-05
   3.1250000000000000e-02   1.5174898506682091e-07   1.9706987126151196e-06
   1.5625000000000000e-02   9.5027064172207455e-09   6.8814461292340628e-07
   7.8125000000000000e-03   5.9458495340530660e-10   3.9735544179799248e-07
   3.9062500000000000e-03   3.7617619075428045e-11   5.3845970013068251e-07
   1.9531250000000000e-03   2.7037517812470028e-12   6.2311475598765573e-07
   9.7656250000000000e-04   4.6660961604195421e-13   5.3909765015214988e-07
   4.8828125000000000e-04   3.6654557149975026e-13   5.5881461757150110e-07
   2.4414062500000000e-04   2.4063696140318591e-13   3.6823344692126677e-07
   1.2207031250000000e-04   3.0085983608131644e-13   4.9413293917700068e-07


==> convergence_table_asymptotic_kmax20.dat <==
   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2500000000000000e-01   3.7534752364269474e-05   6.3508324132099936e-04
   6.2500000000000000e-02   2.4103810868319545e-06   2.4375411135629101e-05
   3.1250000000000000e-02   1.5174716613659490e-07   2.9369828102247370e-06
   1.5625000000000000e-02   9.5015500554278791e-09   1.6032950779509834e-06
   7.8125000000000000e-03   5.9398567131428678e-10   8.0822292203236341e-07
   3.9062500000000000e-03   3.7165168738716782e-11   6.3002177990708866e-07
   1.9531250000000000e-03   2.4742608955827312e-12   6.2155878237895639e-07
   9.7656250000000000e-04   4.1336069611394614e-13   5.4941602122463830e-07
   4.8828125000000000e-04   3.3773025694683667e-13   5.3693103093279727e-07
   2.4414062500000000e-04   2.4093437472793479e-13   3.7747574748889396e-07
   1.2207031250000000e-04   3.0085983608131644e-13   4.9413293917700068e-07


==> convergence_table_kmax0_kaps.dat <==
   0.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   1.0000000000000000e-02   5.0000000000000001e-03   1.0000000000000000e-03   5.0000000000000001e-04   1.0000000000000000e-04   5.0000000000000002e-05   1.0000000000000001e-05   5.0000000000000004e-06   9.9999999999999995e-07   4.9999999999999998e-07
   2.5000000000000000e-01   4.5761442624381032e-03   4.0902647851697449e-03   4.1897460705894868e-03   4.2657182091684620e-03   4.3374855780454469e-03   4.3471888109501977e-03   4.3550725154808539e-03   4.3560655975158902e-03   4.3568612860903216e-03   4.3569608239364538e-03   4.3570404662598983e-03   4.3570504179760577e-03
   1.2500000000000000e-01   1.1887889357694859e-03   1.0052108925932557e-03   9.6170002035772528e-04   9.7339721335820695e-04   9.8766300336711188e-04   9.8979657892861450e-04   9.9156356600371698e-04   9.9178824985426961e-04   9.9196861098491129e-04   9.9199119442258676e-04   9.9200926739076434e-04   9.9201152623706879e-04
   6.2500000000000000e-02   3.1827417190818941e-04   2.6211913346141369e-04   2.3222674250791830e-04   2.3309998008977373e-04   2.3565129923264205e-04   2.3612010399301497e-04   2.3652275417992974e-04   2.3657486108916159e-04   2.3661683495398989e-04   2.3662209973507320e-04   2.3662631405560464e-04   2.3662684101577458e-04
   3.1250000000000000e-02   8.3429740831086896e-05   6.8632244788480179e-05   5.7712189255043622e-05   5.7285198820922201e-05   5.7579829229409407e-05   5.7680100092216691e-05   5.7773596022048235e-05   5.7786162290573984e-05   5.7796360296014093e-05   5.7797644138185555e-05   5.7798672631254044e-05   5.7798801100794606e-05
   1.5625000000000000e-02   2.1422814845378779e-05   1.7729914520259182e-05   1.4532745759604504e-05   1.4272877827237185e-05   1.4235059827422125e-05   1.4253479345360809e-05   1.4274214746423652e-05   1.4277226592501746e-05   1.4279707415326692e-05   1.4280022021362360e-05   1.4280274384104175e-05   1.4280305906611002e-05
   7.8125000000000000e-03   5.4323860291805026e-06   4.5201495803559588e-06   3.6741246393634519e-06   3.5812253111056069e-06   3.5417160300643680e-06   3.5437593145781765e-06   3.5478801012900352e-06   3.5485878025487416e-06   3.5491886150318397e-06   3.5492659325175868e-06   3.5493281229925788e-06   3.5493358787885843e-06
   3.9062500000000000e-03   1.3680989165709700e-06   1.1422443397524074e-06   9.2730115411332470e-07   9.0041471617618996e-07   8.8416088300791174e-07   8.8378952251000342e-07   8.8439504392079371e-07   8.8455391553110552e-07   8.8469763834253534e-07   8.8471669132395014e-07   8.8473209650108409e-07   8.8473401757549475e-07
   1.9531250000000000e-03   3.4330415943362169e-07   2.8717445979542511e-07   2.3328889486862181e-07   2.2620726267130742e-07   2.2112648839778259e-07   2.2078880129727807e-07   2.2078574113404414e-07   2.2081746714475159e-07   2.2085053325016091e-07   2.2085519427172962e-07   2.2085900219792620e-07   2.2085947645744675e-07
   9.7656250000000000e-04   8.5987711839763392e-08   7.2001151485423520e-08   5.8535483710153713e-08   5.6736740167151467e-08   5.5342540078440194e-08   5.5207944743562720e-08   5.5160740558557464e-08   5.5165302936810434e-08   5.5172273943915329e-08   5.5173394714058688e-08   5.5174328911222759e-08   5.5174442903371812e-08
   4.8828125000000000e-04   2.1517204351617636e-08   1.8026622111699808e-08   1.4662765418504975e-08   1.4211208654302254e-08   1.3850688290739654e-08   1.3809601795422566e-08   1.3786977365315423e-08   1.3786864122566911e-08   1.3788048869312064e-08   1.3788305969208992e-08   1.3788531150193961e-08   1.3788557851057703e-08
   2.4414062500000000e-04   5.3818423051410491e-09   4.5099589618402547e-09   3.6694632887801504e-09   3.5564813594124445e-09   3.4653808156370758e-09   3.4542854410180013e-09   3.4467229348411621e-09   3.4463194797940133e-09   3.4463962517161661e-09   3.4464487097540797e-09   3.4465017506590812e-09   3.4465083842416533e-09
   1.2207031250000000e-04   1.3457813752282277e-09   1.1279048250933954e-09   9.1784316258447518e-10   8.8959101196550705e-10   8.6676099630977888e-10   8.6391002684926832e-10   8.6176210611910165e-10   8.6157608825132570e-10   8.6152357470226093e-10   8.6153265077548724e-10   8.6154183787101601e-10   8.6154247624925517e-10


==> convergence_table_kmax100.dat <==
   0.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   1.0000000000000000e-02   5.0000000000000001e-03   1.0000000000000000e-03   5.0000000000000001e-04   1.0000000000000000e-04   5.0000000000000002e-05   1.0000000000000001e-05   5.0000000000000004e-06   9.9999999999999995e-07   4.9999999999999998e-07
   1.2500000000000000e-01   1.4559476679333561e-05   2.3661386254748834e-05   3.3049772278962691e-05   3.4753860257000167e-05   3.6825765844337668e-05   3.7167094058569796e-05   3.7458955290145165e-05   3.7496707267419362e-05   3.7527120513423630e-05   3.7530936346531948e-05   3.7533996505649761e-05   3.7534382683639406e-05
   6.2500000000000000e-02   9.6704493503859724e-07   1.6438623039078840e-06   2.3055271891836499e-06   2.3197185861317080e-06   2.3707650804782769e-06   2.3881244837681857e-06   2.4054651331404090e-06   2.4078917612931068e-06   2.4098791075134444e-06   2.4101310099597101e-06   2.4103345046975209e-06   2.4103646250417525e-06
   3.1250000000000000e-02   6.1465030755350330e-08   1.0628153675294298e-07   1.5468458296181621e-07   1.5370379843145777e-07   1.5050857755443605e-07   1.5074258490046698e-07   1.5145715767120947e-07   1.5159533952127298e-07   1.5171629895560394e-07   1.5173244136131737e-07   1.5174641369748452e-07   1.5175057185310083e-07
   1.5625000000000000e-02   3.8582248336279204e-09   6.7035495864669905e-09   9.9353156362969605e-09   9.8970555882061949e-09   9.5462932185520241e-09   9.4958093749503174e-09   9.4880631613791380e-09   9.4935707402496997e-09   9.5000516772186310e-09   9.5011823769678991e-09   9.5029987751631183e-09   9.5029956097810362e-09
   7.8125000000000000e-03   2.4141092194446087e-10   4.1995549561712203e-10   6.2585578227573751e-10   6.2468477676141115e-10   6.0185228658731523e-10   5.9722814646806622e-10   5.9398833401722564e-10   5.9389064333943676e-10   5.9411802890960289e-10   5.9423714148118826e-10   5.9460732092231862e-10   5.9441707610011971e-10
   3.9062500000000000e-03   1.5096730684967751e-11   2.6269210728121336e-11   3.9209945599338198e-11   3.9154997547619981e-11   3.7740131916327517e-11   3.7451272268617115e-11   3.7205757369691127e-11   3.7169691131093731e-11   3.7188230163736902e-11   3.7259043257629854e-11   3.7353904690832804e-11   3.7141696677194541e-11
   1.9531250000000000e-03   9.5178287396960705e-13   1.6478673355257099e-12   2.4682727972520349e-12   2.4631868002462057e-12   2.3683032532378319e-12   2.3598689179227944e-12   2.3510967953286834e-12   2.3409979151166375e-12   2.3360694502541769e-12   2.3600427379858039e-12   2.4573306450244856e-12   2.2765907626124704e-12
   9.7656250000000000e-04   6.6973692096511422e-14   1.1101364238516738e-13   1.7533722386198328e-13   1.6504129028877257e-13   1.5828182986709074e-13   1.6195943224697675e-13   1.7837245431911973e-13   1.5997832244367317e-13   1.4014163660956944e-13   1.6204282205567414e-13   2.6702366309497803e-13   9.5221933126863610e-14
   4.8828125000000000e-04   1.8115356374411762e-14   1.3252640679369219e-14   2.0850922434989060e-14   1.5105562446833210e-14   1.9165420918767572e-14   2.7116728624211581e-14   3.9542646873485824e-14   2.0132724452092200e-14   1.0532500405730102e-14   1.4205649591512881e-14   1.2110411275852523e-13   5.3900155867207446e-14
   2.4414062500000000e-04   1.9272924902105827e-13   1.5560954985087462e-14   1.0886980803209723e-14   1.9029883323421108e-14   1.5139795136436960e-14   1.7461235347704385e-14   2.1868857395626284e-14   1.1743200032101477e-14   1.0445540864569015e-14   1.0604809418399299e-14   1.1767023337983783e-13   6.2182401294476926e-14
   1.2207031250000000e-04   1.5386017725561893e-12   2.3693521540627358e-12   7.8775780635469839e-14   1.5953252005372726e-14   1.3324526538729395e-14   2.2351632424451287e-14   2.4888813266702766e-14   8.9921211504935647e-15   9.5891396519617017e-15   2.7755575615628914e-14   1.3781602266640325e-13   6.1562442346893790e-14


==> convergence_table_kmax100_kaps.dat <==
   0.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   1.0000000000000000e-02   5.0000000000000001e-03   1.0000000000000000e-03   5.0000000000000001e-04   1.0000000000000000e-04   5.0000000000000002e-05   1.0000000000000001e-05   5.0000000000000004e-06   9.9999999999999995e-07   4.9999999999999998e-07
   2.5000000000000000e-01   7.7561825486960334e-06   5.3261014184569078e-06   2.5251824116723220e-06   2.1678266228369880e-06   1.9209556244154102e-06   1.8971499092523825e-06   1.8799335631120018e-06   1.8779070167090905e-06   1.8763069735416860e-06   1.8761085102125818e-06   1.8759514935490218e-06   1.8759340080498621e-06
   1.2500000000000000e-01   4.8299201441115436e-07   3.2522045292915358e-07   1.6317620907257968e-07   1.4070388482112506e-07   1.2120849418595370e-07   1.1915667300077537e-07   1.1782163944484836e-07   1.1768046012661237e-07   1.1757236922926850e-07   1.1755928397416682e-07   1.1754984052814166e-07   1.1755006273928004e-07
   6.2500000000000000e-02   2.9899444087266858e-08   2.0014355589514921e-08   9.9648158613518945e-09   8.6758771000727819e-09   7.6317934472047710e-09   7.4782017245311749e-09   7.3678798340193197e-09   7.3575639469858345e-09   7.3504279607394807e-09   7.3496805863548786e-09   7.3496402852590847e-09   7.3502977593342678e-09
   3.1250000000000000e-02   1.8642594690199132e-09   1.2462430254434054e-09   6.1969487874513618e-10   5.3892368345742625e-10   4.7590029139676915e-10   4.6820103349887177e-10   4.6103232342886713e-10   4.6014658749982118e-10   4.5960868444439029e-10   4.5959142047635737e-10   4.5986847663215258e-10   4.6001180642463169e-10
   1.5625000000000000e-02   1.1646106301554937e-10   7.7824080513266836e-11   3.8679254243945138e-11   3.3634123264292271e-11   2.9693858483170743e-11   2.9212327001815197e-11   2.8829050258138977e-11   2.8776536709074207e-11   2.8748919911336657e-11   2.8765573256706034e-11   2.8860552836462716e-11   2.8744784330569928e-11
   7.8125000000000000e-03   7.2805372841600047e-12   4.8760717685780719e-12   2.4186208591459035e-12   2.1029011865181246e-12   1.8562096304464148e-12   1.8257062528448387e-12   1.8026413695082510e-12   1.8013368574543165e-12   1.8120505096419492e-12   1.8254009415130668e-12   1.8055834605235077e-12   1.7973400545656659e-12
   3.9062500000000000e-03   4.5458081743277035e-13   3.0439539777660229e-13   1.5215606552487770e-13   1.3375411889171573e-13   1.1762812945903534e-13   1.1499134977555059e-13   1.1354805984353789e-13   1.1418643808269735e-13   1.2040368702059823e-13   1.3072876114961218e-13   1.1621259510263826e-13   1.1371459329723166e-13
   1.9531250000000000e-03   2.8060886947400832e-14   1.9373391779708982e-14   1.0380585280245214e-14   9.0483176506950258e-15   9.6034291630076041e-15   9.4091401336982017e-15   8.4099394115355608e-15   8.6874951676918499e-15   1.3600232051658168e-14   1.9539925233402755e-14   9.3536289824669439e-15   8.2156503822261584e-15
   9.7656250000000000e-04   2.6367796834847468e-15   2.1649348980190553e-15   1.6930901125533637e-15   1.6930901125533637e-15   1.7208456881689926e-15   3.1086244689504383e-15   2.3869795029440866e-15   2.2204460492503131e-15   3.9412917374193057e-15   7.5495165674510645e-15   2.3592239273284576e-15   1.9428902930940239e-15
   4.8828125000000000e-04   1.1102230246251565e-15   1.0547118733938987e-15   1.2767564783189300e-15   1.3322676295501878e-15   1.3877787807814457e-15   1.6098233857064770e-15   2.7200464103316335e-15   2.4424906541753444e-15   3.2196467714129540e-15   4.7184478546569153e-15   2.3314683517128287e-15   1.6653345369377348e-15
   2.4414062500000000e-04   1.1657341758564144e-15   1.3877787807814457e-15   1.5543122344752192e-15   1.5543122344752192e-15   1.6653345369377348e-15   1.8318679906315083e-15   3.6082248300317588e-15   2.9420910152566648e-15   2.6090241078691179e-15   3.3306690738754696e-15   2.2759572004815709e-15   1.9428902930940239e-15
   1.2207031250000000e-04   2.3869795029440866e-15   2.5257573810222311e-15   3.1363800445660672e-15   3.2196467714129540e-15   3.2751579226442118e-15   3.4139358007223564e-15   3.4139358007223564e-15   6.0784710598227321e-15   3.6637359812630166e-15   3.9412917374193057e-15   3.4416913763379853e-15   3.4139358007223564e-15


==> convergence_table_kmax20.dat <==
   0.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   1.0000000000000000e-02   5.0000000000000001e-03   1.0000000000000000e-03   5.0000000000000001e-04   1.0000000000000000e-04   5.0000000000000002e-05   1.0000000000000001e-05   5.0000000000000004e-06   9.9999999999999995e-07   4.9999999999999998e-07
   1.2500000000000000e-01   1.4569140536843976e-05   2.3899441093263409e-05   3.4180903040922186e-05   3.5438719107667431e-05   3.6957013959624159e-05   3.7230713317863572e-05   3.7471282699291528e-05   3.7502843491153851e-05   3.7528342779108019e-05   3.7531545760155469e-05   3.7534109922586336e-05   3.7534430474917516e-05
   6.2500000000000000e-02   9.6705264358964343e-07   1.6457544916896078e-06   2.4900841758141841e-06   2.4935216112723292e-06   2.4070290930658017e-06   2.4042666145979123e-06   2.4082263044819886e-06   2.4092374920434911e-06   2.4101423145674316e-06   2.4102617204667779e-06   2.4103580239495884e-06   2.4103716880274926e-06
   3.1250000000000000e-02   6.1465031147415888e-08   1.0628334728777681e-07   1.6598988202563441e-07   1.8045150511563586e-07   1.6225327795058745e-07   1.5593718964096622e-07   1.5217107191378456e-07   1.5192045403297275e-07   1.5177546770478329e-07   1.5176116243243495e-07   1.5175058138204289e-07   1.5175122120588907e-07
   1.5625000000000000e-02   3.8582248336279204e-09   6.7035505564587766e-09   1.0085672417211663e-08   1.1464638010250009e-08   1.2648103571169763e-08   1.1199475969841785e-08   9.7187354328516212e-09   9.5869796198423128e-09   9.5139699481708716e-09   9.5075509522814665e-09   9.5035084923983350e-09   9.5031409465559593e-09
   7.8125000000000000e-03   2.4141092194446087e-10   4.1995549561712203e-10   6.2616167106106234e-10   6.4511452863816631e-10   1.1144597219709802e-09   1.0181099122486613e-09   6.7742289863510806e-10   6.2692442745974936e-10   5.9778193707969244e-10   5.9569151791727201e-10   5.9463318272805267e-10   5.9441707610011971e-10
   3.9062500000000000e-03   1.5096730684967751e-11   2.6269210728121336e-11   3.9209945599338198e-11   3.9200006599820006e-11   7.7991054263688178e-11   1.0416570397203619e-10   6.3361508699996119e-11   4.8948968895292378e-11   3.8376790969102629e-11   3.7596276407060523e-11   3.7353904690832804e-11   3.7141696677194541e-11
   1.9531250000000000e-03   9.5178287396960705e-13   1.6478673355257099e-12   2.4682727972520349e-12   2.4631868002462057e-12   3.2376906247214337e-12   7.5312678140039905e-12   8.6555727965438254e-12   5.8326872255796810e-12   2.7815658471230653e-12   2.4825677168821362e-12   2.4573306450244856e-12   2.2765907626124704e-12
   9.7656250000000000e-04   6.6973692096511422e-14   1.1101364238516738e-13   1.7533722386198328e-13   1.6504129028877257e-13   1.6216554613010112e-13   2.8215745361594833e-13   1.2592623108867059e-12   9.7121612177681699e-13   2.9524293466537547e-13   2.0659863408649738e-13   2.6702366309497803e-13   9.5221933126863610e-14
   4.8828125000000000e-04   1.8115356374411762e-14   1.3252640679369219e-14   2.0850922434989060e-14   1.5105562446833210e-14   1.9165420918767572e-14   2.7116728624211581e-14   1.4152622167509191e-13   1.5759161219238225e-13   4.4500420123158624e-14   2.6723877680042940e-14   1.2110411275852523e-13   5.3900155867207446e-14
   2.4414062500000000e-04   1.9272924902105827e-13   1.5560954985087462e-14   1.0886980803209723e-14   1.9029883323421108e-14   1.5139795136436960e-14   1.7461235347704385e-14   2.4301460762083416e-14   2.3809560433037181e-14   1.3192514438665047e-14   1.0604809418399299e-14   1.1767023337983783e-13   6.2182401294476926e-14
   1.2207031250000000e-04   1.5386017725561893e-12   2.3693521540627358e-12   7.8775780635469839e-14   1.5953252005372726e-14   1.3324526538729395e-14   2.2351632424451287e-14   2.4888813266702766e-14   8.9921211504935647e-15   9.6404188392595507e-15   2.7755575615628914e-14   1.3781602266640325e-13   6.1562442346893790e-14
   6.1035156250000000e-05   1.8513793678136185e-13   3.0561302207739139e-13   5.1199932673587250e-13   5.7209330312998634e-13   2.1140932018581383e-14   1.3413038067379329e-14   1.9423509670549989e-14   3.4413332212429590e-14   8.9509041826236192e-15   1.2548958450992834e-14   1.3682650884144466e-13   6.1692447226965501e-14
   3.0517578125000000e-05   1.6682925046984065e-14   1.6442174351635175e-14   5.8846847515398072e-14   3.1547529848618241e-14   5.6674030942050543e-14   7.7296083889963112e-14   9.0413334914451284e-15   8.6853223349372154e-15   3.9881584724680452e-14   1.5990295210056645e-14   1.1572614610252817e-13   4.6412103047794824e-14


==> convergence_table_kmax20_kaps.dat <==
   0.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   1.0000000000000000e-02   5.0000000000000001e-03   1.0000000000000000e-03   5.0000000000000001e-04   1.0000000000000000e-04   5.0000000000000002e-05   1.0000000000000001e-05   5.0000000000000004e-06   9.9999999999999995e-07   4.9999999999999998e-07
   2.5000000000000000e-01   7.7561825486960334e-06   5.3261014184569078e-06   2.5251824116723220e-06   2.1678266228369880e-06   1.9209556244154102e-06   1.8971499092523825e-06   1.8799335631120018e-06   1.8820483191211990e-06   1.8771323883615132e-06   1.8765208218557428e-06   1.8760326174899200e-06   1.8759720995104034e-06
   1.2500000000000000e-01   4.8299201441115436e-07   3.2522045292915358e-07   1.6317620907257968e-07   1.4070388482112506e-07   1.2120849418595370e-07   1.1915667300077537e-07   1.1782163944484836e-07   1.1871522287432157e-07   1.1777622874187266e-07   1.1766083790609727e-07   1.1756913648186540e-07   1.1755810908065101e-07
   6.2500000000000000e-02   2.9899444087266858e-08   2.0014355589514921e-08   9.9648158613518945e-09   8.6758771000727819e-09   7.6317934472047710e-09   7.4782017245311749e-09   7.3678798340193197e-09   7.5965221058016397e-09   7.3942005018867718e-09   7.3712679848902951e-09   7.3533604760811500e-09   7.3514175025213291e-09
   3.1250000000000000e-02   1.8642594690199132e-09   1.2462430254434054e-09   6.1969487874513618e-10   5.3892368345742625e-10   4.7590029139676915e-10   4.6820103349887177e-10   4.6103232342886713e-10   5.2243345760594195e-10   4.6938478104330272e-10   4.6423981325816044e-10   4.6047804458382302e-10   4.6005110831970342e-10
   1.5625000000000000e-02   1.1646106301554937e-10   7.7824080513266836e-11   3.8679254243945138e-11   3.3634123264292271e-11   2.9693858483170743e-11   2.9212327001815197e-11   2.8829050258138977e-11   4.7204712361192946e-11   3.0943775319869360e-11   2.9676289203806050e-11   2.8888641478985733e-11   2.8744784330569928e-11
   7.8125000000000000e-03   7.2805372841600047e-12   4.8760717685780719e-12   2.4186208591459035e-12   2.1029011865181246e-12   1.8562096304464148e-12   1.8257062528448387e-12   1.8026413695082510e-12   7.3039352344039798e-12   2.4130697440227777e-12   2.0175805470756814e-12   1.8076373731190643e-12   1.7973400545656659e-12
   3.9062500000000000e-03   4.5458081743277035e-13   3.0439539777660229e-13   1.5215606552487770e-13   1.3375411889171573e-13   1.1762812945903534e-13   1.1499134977555059e-13   1.1354805984353789e-13   1.5602519276569637e-12   3.1985525339450760e-13   1.8599011220032935e-13   1.1621259510263826e-13   1.1371459329723166e-13
   1.9531250000000000e-03   2.8060886947400832e-14   1.9373391779708982e-14   1.0380585280245214e-14   9.0483176506950258e-15   9.6034291630076041e-15   9.4091401336982017e-15   8.4099394115355608e-15   3.3789637754466639e-13   7.3663297683879136e-14   3.5582647939236267e-14   9.3536289824669439e-15   8.2156503822261584e-15
   9.7656250000000000e-04   2.6367796834847468e-15   2.1649348980190553e-15   1.6930901125533637e-15   1.6930901125533637e-15   1.7208456881689926e-15   3.1086244689504383e-15   2.3869795029440866e-15   6.0673688295764805e-14   2.0983215165415459e-14   1.1546319456101628e-14   2.3592239273284576e-15   1.9428902930940239e-15
   4.8828125000000000e-04   1.1102230246251565e-15   1.0547118733938987e-15   1.2767564783189300e-15   1.3322676295501878e-15   1.3877787807814457e-15   1.6098233857064770e-15   2.7200464103316335e-15   9.6589403142388619e-15   6.6613381477509392e-15   4.9960036108132044e-15   2.3314683517128287e-15   1.6653345369377348e-15
   2.4414062500000000e-04   1.1657341758564144e-15   1.3877787807814457e-15   1.5543122344752192e-15   1.5543122344752192e-15   1.6653345369377348e-15   1.8318679906315083e-15   3.6082248300317588e-15   3.1086244689504383e-15   3.0531133177191805e-15   3.3306690738754696e-15   2.2759572004815709e-15   1.9428902930940239e-15
   1.2207031250000000e-04   2.3869795029440866e-15   2.5257573810222311e-15   3.1363800445660672e-15   3.2196467714129540e-15   3.2751579226442118e-15   3.4139358007223564e-15   3.4139358007223564e-15   6.0784710598227321e-15   3.6637359812630166e-15   3.9412917374193057e-15   3.4416913763379853e-15   3.4139358007223564e-15


==> convergence_table_kmax2_kaps.dat <==
   0.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   1.0000000000000000e-02   5.0000000000000001e-03   1.0000000000000000e-03   5.0000000000000001e-04   1.0000000000000000e-04   5.0000000000000002e-05   1.0000000000000001e-05   5.0000000000000004e-06   9.9999999999999995e-07   4.9999999999999998e-07
   2.5000000000000000e-01   5.0669815607115587e-04   3.3318639238999470e-04   1.0270947940679842e-04   8.3874266779887519e-05   7.5672477185567688e-05   7.5440496363959886e-05   7.5335699443193627e-05   7.5327774247554991e-05   7.5322272508115962e-05   7.5321637318187529e-05   7.5321137554734685e-05   7.5321075088036205e-05
   1.2500000000000000e-01   7.5952386084321422e-05   6.6824457930797498e-05   1.3756156459848734e-05   7.1495025482370966e-06   4.3041997954962330e-06   4.1991746083658299e-06   4.1555262712822394e-06   4.1527255790763107e-06   4.1509212631296588e-06   4.1507231120507804e-06   4.1505689706289317e-06   4.1505499516203415e-06
   6.2500000000000000e-02   8.0957909472656464e-06   1.1193635068629249e-05   3.4533336647490920e-06   1.4107158577414403e-06   3.0274781950834218e-07   2.5850060808574327e-07   2.4382732485839220e-07   2.4336121862145177e-07   2.4319704297615097e-07   2.4318915781140760e-07   2.4318484254104433e-07   2.4318439220682997e-07
   3.1250000000000000e-02   6.3177120565582889e-07   1.3127203042362368e-06   8.9729704461083415e-07   4.1152815777323326e-07   4.3171666519459251e-08   2.1945454509175732e-08   1.5009723075554149e-08   1.4794703823151067e-08   1.4721078855917114e-08   1.4718148311221313e-08   1.4716804219716551e-08   1.4716677293469260e-08
   1.5625000000000000e-02   4.1790345878256474e-08   1.1216150680448678e-07   1.8396441919810158e-07   1.1205238531486472e-07   1.3150303845854694e-08   4.4735853355071242e-09   1.0463373500968487e-09   9.4025395802610490e-10   9.0640522865115258e-10   9.0527610407953318e-10   9.0485899328918151e-10   9.0480434256079434e-10
   7.8125000000000000e-03   2.6180688450505585e-09   7.9997643509521765e-09   2.6111998729927421e-08   2.3328534493050057e-08   4.5618755994958349e-09   1.5806645436988731e-09   1.3053180758504368e-10   7.3907019393359974e-11   5.6797261338559224e-11   5.6272125847911525e-11   5.6090243560902309e-11   5.6087551270067593e-11
   3.9062500000000000e-03   1.6237652888939635e-10   5.2738596822976547e-10   2.5950424031861985e-09   3.3398501186887586e-09   1.3823577837968060e-09   5.6572857509706864e-10   4.0734637885009306e-11   1.3096634887688197e-11   3.8395675527880258e-12   3.5771108297666387e-12   3.4927338798951268e-12   3.4870717424695385e-12
   1.9531250000000000e-03   1.0081990797772278e-11   3.3709479652088703e-11   2.0372908915433641e-10   3.3435698654216139e-10   3.2396674232160194e-10   1.7263179774573700e-10   1.6489587473245138e-11   4.9005244306954410e-12   4.0428771441725075e-13   2.6142976672360874e-13   2.1829760221692140e-13   2.1677104555806181e-13
   9.7656250000000000e-04   6.2883032114768866e-13   2.1271595596061843e-12   1.4190315589246438e-11   2.6404767261567486e-11   5.3010484890592124e-11   4.0541625612178223e-11   6.3098415381546147e-12   2.0477508577698700e-12   1.1424194923392861e-13   3.7747582837255322e-14   1.5681900222830336e-14   1.5681900222830336e-14
   4.8828125000000000e-04   4.3354209111612363e-14   1.3355982986240633e-13   9.3025587233341867e-13   1.8479662244885731e-12   5.9341975777726930e-12   6.6422978228786178e-12   2.0689561175402105e-12   7.8786976942524234e-13   4.9626969200744497e-14   1.5154544286133387e-14   2.8310687127941492e-15   2.3869795029440866e-15
   2.4414062500000000e-04   2.1649348980190553e-15   1.1379786002407855e-14   5.8675286851439523e-14   1.2412293415309250e-13   5.0692783304384648e-13   7.4756867363134916e-13   5.3668181010380067e-13   2.5945912085489908e-13   2.2482016248659420e-14   8.2711615334574162e-15   2.2759572004815709e-15   2.1094237467877974e-15
   1.2207031250000000e-04   2.4147350785597155e-15   2.4980018054066022e-15   7.8270723236073536e-15   1.0491607582707729e-14   3.9135361618036768e-14   6.4337424277027822e-14   1.0252909632413321e-13   6.8889338677990963e-14   1.1157741397482823e-14   5.7731597280508140e-15   3.4416913763379853e-15   3.4139358007223564e-15


==> results_k2.dat <==
   9.3303299e-01   2.0522869e+01
   8.7055056e-01   1.5530260e+01
   8.1225240e-01   1.2626225e+01
   7.5785828e-01   1.0729823e+01
   7.0710678e-01   9.3964438e+00
   6.5975396e-01   8.4097228e+00
   6.1557221e-01   7.6517850e+00
   5.7434918e-01   7.0529324e+00
   5.3588673e-01   6.5692747e+00
   5.0000000e-01   6.1717151e+00
   4.6651650e-01   5.8400783e+00
   4.3527528e-01   5.5597642e+00
   4.0612620e-01   5.3197270e+00
   3.7892914e-01   5.1111911e+00
   3.5355339e-01   4.9267995e+00
   3.2987698e-01   4.7600479e+00
   3.0778610e-01   4.6049479e+00
   2.8717459e-01   4.4559276e+00
   2.6794337e-01   4.3080214e+00
   2.5000000e-01   4.1573892e+00
   2.3325825e-01   4.0020912e+00
   2.1763764e-01   3.8427824e+00
   2.0306310e-01   3.6827501e+00
   1.8946457e-01   3.5268951e+00
   1.7677670e-01   3.3800376e+00
   1.6493849e-01   3.2455366e+00
   1.5389305e-01   3.1248653e+00
   1.4358729e-01   3.0179657e+00
   1.3397168e-01   2.9238611e+00
   1.2500000e-01   2.8411727e+00
   1.1662912e-01   2.7684445e+00
   1.0881882e-01   2.7043094e+00
   1.0153155e-01   2.6475560e+00
   9.4732285e-02   2.5971427e+00
   8.8388348e-02   2.5521872e+00
   8.2469244e-02   2.5119477e+00
   7.6946526e-02   2.4758012e+00
   7.1793647e-02   2.4432237e+00
   6.6985841e-02   2.4137734e+00
   6.2500000e-02   2.3870758e+00
   5.8314562e-02   2.3628123e+00
   5.4409410e-02   2.3407103e+00
   5.0765775e-02   2.3205351e+00
   4.7366143e-02   2.3020841e+00
   4.4194174e-02   2.2851809e+00
   4.1234622e-02   2.2696719e+00
   3.8473263e-02   2.2554219e+00
   3.5896824e-02   2.2423121e+00
   3.3492921e-02   2.2302373e+00
   3.1250000e-02   2.2191042e+00
   2.9157281e-02   2.2088295e+00
   2.7204705e-02   2.1993386e+00
   2.5382887e-02   2.1905650e+00
   2.3683071e-02   2.1824484e+00
   2.2097087e-02   2.1749348e+00
   2.0617311e-02   2.1679750e+00
   1.9236631e-02   2.1615248e+00
   1.7948412e-02   2.1555437e+00
   1.6746460e-02   2.1499951e+00
   1.5625000e-02   2.1448455e+00
   1.4578640e-02   2.1400642e+00
   1.3602353e-02   2.1356234e+00
   1.2691444e-02   2.1314974e+00
   1.1841536e-02   2.1276628e+00
   1.1048543e-02   2.1240979e+00
   1.0308656e-02   2.1207828e+00
   9.6183157e-03   2.1176995e+00
   8.9742059e-03   2.1148309e+00
   8.3732302e-03   2.1121616e+00
   7.8125000e-03   2.1096773e+00
   7.2893202e-03   2.1073648e+00
   6.8011763e-03   2.1052118e+00
   6.3457218e-03   2.1032070e+00
   5.9207678e-03   2.1013399e+00
   5.5242717e-03   2.0996009e+00
   5.1543278e-03   2.0979810e+00
   4.8091579e-03   2.0964718e+00
   4.4871029e-03   2.0950656e+00
   4.1866151e-03   2.0937554e+00
   3.9062500e-03   2.0925343e+00
   3.6446601e-03   2.0913964e+00
   3.4005881e-03   2.0903357e+00
   3.1728609e-03   2.0893470e+00
   2.9603839e-03   2.0884254e+00
   2.7621359e-03   2.0875663e+00
   2.5771639e-03   2.0867653e+00
   2.4045789e-03   2.0860185e+00
   2.2435515e-03   2.0853222e+00
   2.0933075e-03   2.0846729e+00
   1.9531250e-03   2.0840675e+00
   1.8223301e-03   2.0835029e+00
   1.7002941e-03   2.0829764e+00
   1.5864305e-03   2.0824854e+00
   1.4801920e-03   2.0820275e+00
   1.3810679e-03   2.0816005e+00
   1.2885819e-03   2.0812022e+00
   1.2022895e-03   2.0808307e+00
   1.1217757e-03   2.0804842e+00
   1.0466538e-03   2.0801610e+00
   9.7656250e-04   2.0798595e+00


==> results_pred.dat <==
   9.3303299e-01   2.9829650e+01
   8.7055056e-01   1.5376386e+01
   8.1225240e-01   1.0539378e+01
   7.5785828e-01   8.1055104e+00
   7.0710678e-01   6.6324437e+00
   6.5975396e-01   5.6396239e+00
   6.1557221e-01   4.9212754e+00
   5.7434918e-01   4.3746448e+00
   5.3588673e-01   3.9427457e+00
   5.0000000e-01   3.5914556e+00
   4.6651650e-01   3.2991053e+00
   4.3527528e-01   3.0512748e+00
   4.0612620e-01   2.8379923e+00
   3.7892914e-01   2.6521356e+00
   3.5355339e-01   2.4884751e+00
   3.2987698e-01   2.3430768e+00
   3.0778610e-01   2.2129180e+00
   2.8717459e-01   2.0956322e+00
   2.6794337e-01   1.9893355e+00
   2.5000000e-01   1.8925057e+00
   2.3325825e-01   1.8038968e+00
   2.1763764e-01   1.7224770e+00
   2.0306310e-01   1.6473828e+00
   1.8946457e-01   1.5778853e+00
   1.7677670e-01   1.5133641e+00
   1.6493849e-01   1.4532873e+00
   1.5389305e-01   1.3971963e+00
   1.4358729e-01   1.3446931e+00
   1.3397168e-01   1.2954308e+00
   1.2500000e-01   1.2491057e+00
   1.1662912e-01   1.2054507e+00
   1.0881882e-01   1.1642301e+00
   1.0153155e-01   1.1252349e+00
   9.4732285e-02   1.0882797e+00
   8.8388348e-02   1.0531991e+00
   8.2469244e-02   1.0198455e+00
   7.6946526e-02   9.8808633e-01
   7.1793647e-02   9.5780280e-01
   6.6985841e-02   9.2888780e-01
   6.2500000e-02   9.0124468e-01
   5.8314562e-02   8.7478604e-01
   5.4409410e-02   8.4943263e-01
   5.0765775e-02   8.2511248e-01
   4.7366143e-02   8.0176007e-01
   4.4194174e-02   7.7931563e-01
   4.1234622e-02   7.5772458e-01
   3.8473263e-02   7.3693693e-01
   3.5896824e-02   7.1690681e-01
   3.3492921e-02   6.9759209e-01
   3.1250000e-02   6.7895400e-01
   2.9157281e-02   6.6095676e-01
   2.7204705e-02   6.4356733e-01
   2.5382887e-02   6.2675515e-01
   2.3683071e-02   6.1049189e-01
   2.2097087e-02   5.9475124e-01
   2.0617311e-02   5.7950875e-01
   1.9236631e-02   5.6474163e-01
   1.7948412e-02   5.5042865e-01
   1.6746460e-02   5.3654997e-01
   1.5625000e-02   5.2308702e-01
   1.4578640e-02   5.1002242e-01
   1.3602353e-02   4.9733984e-01
   1.2691444e-02   4.8502395e-01
   1.1841536e-02   4.7306035e-01
   1.1048543e-02   4.6143543e-01
   1.0308656e-02   4.5013640e-01
   9.6183157e-03   4.3915115e-01
   8.9742059e-03   4.2846824e-01
   8.3732302e-03   4.1807684e-01
   7.8125000e-03   4.0796668e-01
   7.2893202e-03   3.9812801e-01
   6.8011763e-03   3.8855159e-01
   6.3457218e-03   3.7922861e-01
   5.9207678e-03   3.7015070e-01
   5.5242717e-03   3.6130987e-01
   5.1543278e-03   3.5269851e-01
   4.8091579e-03   3.4430935e-01
   4.4871029e-03   3.3613543e-01
   4.1866151e-03   3.2817013e-01
   3.9062500e-03   3.2040707e-01
   3.6446601e-03   3.1284016e-01
   3.4005881e-03   3.0546355e-01
   3.1728609e-03   2.9827165e-01
   2.9603839e-03   2.9125905e-01
   2.7621359e-03   2.8442060e-01
   2.5771639e-03   2.7775131e-01
   2.4045789e-03   2.7124639e-01
   2.2435515e-03   2.6490124e-01
   2.0933075e-03   2.5871140e-01
   1.9531250e-03   2.5267261e-01
   1.8223301e-03   2.4678071e-01
   1.7002941e-03   2.4103174e-01
   1.5864305e-03   2.3542183e-01
   1.4801920e-03   2.2994726e-01
   1.3810679e-03   2.2460445e-01
   1.2885819e-03   2.1938991e-01
   1.2022895e-03   2.1430025e-01
   1.1217757e-03   2.0933226e-01
   1.0466538e-03   2.0448276e-01
   9.7656250e-04   1.9974870e-01

